On the early evolution of Local Group dwarf galaxy types: star formation and supernova feedback

According to star formation histories (SFHs), Local Group dwarf galaxies can be broadly classified in two types: those forming most of their stars before $z=2$ (${\it fast}$) and those with more extended SFHs (${\it slow}$). The most precise SFHs are usually derived from deep but not very spatially extended photometric data; this might alter the ratio of old to young stars when age gradients are present. Here we correct for this effect and derive the mass formed in stars by $z=2$ for a sample of 16 Local Group dwarf galaxies. We explore early differences between ${\it fast}$ and ${\it slow}$ dwarfs, and evaluate the impact of internal feedback by supernovae (SN) on the baryonic and dark matter (DM) component of the dwarfs. ${\it Fast}$ dwarfs assembled more stellar mass at early times and have larger amounts of DM within the half-light radius than ${\it slow}$ dwarfs. By imposing that ${\it slow}$ dwarfs cannot have lost their gas by $z=2$, we constrain the maximum coupling efficiency of SN feedback to the gas and to the DM to be $\sim$10%. We find that internal feedback alone appears insufficient to quench the SFH of ${\it fast}$ dwarfs by gas deprivation, in particular for the fainter systems. Nonetheless, SN feedback can core the DM halo density profiles relatively easily, producing cores of the sizes of the half-light radius in ${\it fast}$ dwarfs by $z=2$ with very low efficiencies. Amongst the "classical" Milky Way satellites, we predict that the smallest cores should be found in Draco and Ursa Minor, while Sculptor and Fornax should host the largest ones.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
